Towards practical differentially private causal graph discovery

Causal graph discovery refers to the process of discovering causal relation graphs from purely observational data. Like other statistical data, a causal graph might leak sensitive information about participants in the dataset. In this paper, we present a differentially private causal graph discovery algorithm, Priv-PC, which improves both utility and running time compared to the state-of-the-art. The design of Priv-PC follows a novel paradigm called sieve-and-examine which uses a small amount of privacy budget to filter out "insignificant" queries, and leverages the remaining budget to obtain highly accurate answers for the "significant" queries. We also conducted the first sensitivity analysis for conditional independence tests including conditional Kendall's tau and conditional Spearman's rho. We evaluated Priv-PC on 4 public datasets and compared with the state-of-the-art. The results show that Priv-PC achieves 10.61 to 32.85 times speedup and better utility.

==> data/asia/empc.txt <==
x,	y,	error
0.167157,	0.676491,	0.163351
0.251855,	0.718735,	0.093822
0.374276,	0.685897,	0.062437
0.579550,	0.671345,	0.148100
0.865572,	0.686316,	0.083927
1.370479,	0.751656,	0.059674
2.107067,	0.723232,	0.049731
3.363472,	0.664878,	0.133450
5.502920,	0.632680,	0.155242
9.544747,	0.636340,	0.100636
17.836401,	0.593464,	0.166090
36.192275,	0.755556,	0.108866
84.417601,	0.800000,	0.108866
241.430768,	0.800000,	0.108866
934.624952,	0.755556,	0.108866
5706.266112,	0.755556,	0.108866
69360.068678,	0.666667,	0.000000
2376996.058670,	0.755556,	0.108866
385125746.361020,	0.844444,	0.088889
637964145238.121948,	0.844444,	0.088889
34247381862587960.000000,	0.800000,	0.108866


==> data/asia/privpc.txt <==
x,	y,	error
0.269088,	0.158772,	0.135565
0.385886,	0.170497,	0.078411
0.583440,	0.123529,	0.136962
0.911688,	0.254444,	0.139228
1.391935,	0.366905,	0.176001
2.113108,	0.500392,	0.180777
3.317862,	0.456863,	0.209868
5.514701,	0.571505,	0.194143
8.669857,	0.704242,	0.163172
15.377147,	0.747751,	0.089972
25.824665,	0.842297,	0.063071
34.613988,	1.000000,	0.000000
55.916805,	1.000000,	0.000000
114.789534,	1.000000,	0.000000
257.094610,	1.000000,	0.000000
761.299423,	1.000000,	0.000000
4412.568575,	1.000000,	0.000000
31485.506108,	1.000000,	0.000000
488059.144554,	1.000000,	0.000000
22004685.505143,	1.000000,	0.000000
6608714864.376422,	1.000000,	0.000000


==> data/asia/sub_gaussian.txt <==
x,	y,	error
0.269901,	0.000000,	0.000000
0.436129,	0.175000,	0.217945
0.656751,	0.000000,	0.000000
0.973635,	0.132143,	0.137210
1.415692,	0.125000,	0.193649
2.270812,	0.075000,	0.150000
3.630777,	0.197222,	0.232804
5.414522,	0.135714,	0.120374
9.193200,	0.221429,	0.065465
16.788241,	0.173810,	0.080161
32.241925,	0.150000,	0.183712
73.120256,	0.508333,	0.121906

==> data/asia/svt.txt <==
x,	y,	error
0.191369,	0.171429,	0.228571
0.283664,	0.188889,	0.187289
0.430445,	0.107143,	0.131708
0.642815,	0.103571,	0.094761
1.008377,	0.050000,	0.100000
1.552904,	0.028571,	0.057143
2.418128,	0.214286,	0.108327
3.868190,	0.203571,	0.168123
6.460333,	0.100000,	0.093541
10.892646,	0.175000,	0.150000
20.424569,	0.333333,	0.100554
39.668593,	0.414766,	0.125617
92.517279,	0.587677,	0.160097
266.216405,	0.742222,	0.298341
1025.689203,	1.000000,	0.000000
6273.304385,	1.000000,	0.000000
76290.706546,	1.000000,	0.000000
2614687.631249,	1.000000,	0.000000
423638308.977429,	1.000000,	0.000000
701760559743.949829,	1.000000,	0.000000
37672120048846744.000000,	1.000000,	0.000000


==> data/cancer/empc.txt <==
x,	y,	error
0.120769,	0.380000,	0.193907
0.190235,	0.440000,	0.048990
0.289224,	0.414343,	0.052137
0.432964,	0.392727,	0.110506
0.669995,	0.477778,	0.027217
1.025899,	0.477778,	0.027217
1.559664,	0.488889,	0.022222
2.407133,	0.500000,	0.000000
3.885565,	0.500000,	0.000000
6.519257,	0.500000,	0.000000
11.601200,	0.500000,	0.000000
22.585777,	0.500000,	0.000000
50.439631,	0.500000,	0.000000
138.786752,	0.500000,	0.000000
523.020883,	0.500000,	0.000000
3151.878308,	0.500000,	0.000000
38168.135130,	0.500000,	0.000000
1307377.902652,	0.500000,	0.000000
211819205.490940,	0.500000,	0.000000
350880279948.286255,	0.500000,	0.000000
18836060024423484.000000,	0.500000,	0.000000


==> data/cancer/privpc.txt <==
x,	y,	error
0.136554,	0.330000,	0.087178
0.224304,	0.220000,	0.128841
0.324760,	0.216667,	0.113039
0.483504,	0.422222,	0.103040
0.806166,	0.240000,	0.149666
1.240451,	0.261111,	0.037680
1.863024,	0.331587,	0.103696
3.335602,	0.550952,	0.155033
5.016813,	0.514286,	0.069400
8.037890,	0.847619,	0.189042
13.061213,	0.910000,	0.111355
19.897552,	1.000000,	0.000000
29.851180,	1.000000,	0.000000
50.040413,	1.000000,	0.000000
85.708230,	1.000000,	0.000000
236.802097,	1.000000,	0.000000
3923.070986,	1.000000,	0.000000
30642.746884,	1.000000,	0.000000
461685.658473,	0.960000,	0.080000
22989960.161363,	1.000000,	0.000000
6376013648.447824,	1.000000,	0.000000


==> data/cancer/sub_gaussian.txt <==
x,	y,	error
0.153876,	0.183333,	0.152753
0.225402,	0.100000,	0.122474
0.333966,	0.200000,	0.100000
0.500944,	0.233333,	0.122474
0.879880,	0.150000,	0.122474
1.308130,	0.116667,	0.145297
1.857022,	0.316667,	0.033333
3.131974,	0.283333,	0.163299
4.795361,	0.183333,	0.152753
7.721483,	0.216667,	0.113039
14.283309,	0.166667,	0.139443
29.933563,	0.397619,	0.118952
86.924732,	0.478571,	0.118666
293.215960,	0.592857,	0.083299
1216.155236,	0.550000,	0.100000
7390.591593,	0.550000,	0.100000
89847.396787,	0.550000,	0.100000
3035461.017599,	0.650000,	0.122474
493553578.431471,	0.550000,	0.100000
840007814365.887451,	0.650000,	0.122474
43435857277593048.000000,	0.600000,	0.122474


==> data/cancer/svt.txt <==
x,	y,	error
0.109821,	0.166667,	0.139443
0.164965,	0.133333,	0.163299
0.232719,	0.316667,	0.097183
0.370280,	0.233333,	0.122474
0.574791,	0.066667,	0.133333
0.823114,	0.200000,	0.100000
1.320115,	0.183333,	0.152753
2.065535,	0.150000,	0.200000
3.212504,	0.280952,	0.183287
5.152222,	0.300000,	0.100000
9.302812,	0.290000,	0.190788
16.719106,	0.488095,	0.208384
37.019802,	0.567619,	0.063274
87.313749,	0.641429,	0.264591
291.992990,	0.900000,	0.200000
1729.244403,	1.000000,	0.000000
20834.002092,	1.000000,	0.000000
713137.692030,	1.000000,	0.000000
115537782.073613,	1.000000,	0.000000
191389243658.465607,	1.000000,	0.000000
10274214558776520.000000,	1.000000,	0.000000


==> data/earthquake/empc.txt <==
x,	y,	error
0.126409,	0.355902,	0.062764
0.195292,	0.414343,	0.052137
0.289224,	0.420000,	0.116619
0.444837,	0.437778,	0.036918
0.670219,	0.430505,	0.046087
1.035624,	0.448889,	0.044777
1.589595,	0.420000,	0.040000
2.480761,	0.440000,	0.048990
4.011217,	0.500000,	0.000000
6.821241,	0.480000,	0.040000
11.747739,	0.500000,	0.000000
22.900082,	0.500000,	0.000000
53.531345,	0.420000,	0.040000
148.017571,	0.420000,	0.040000
559.767869,	0.420000,	0.040000
3435.998343,	0.400000,	0.000000
41634.353149,	0.400000,	0.000000
1426225.034184,	0.400000,	0.000000
231075488.811945,	0.400000,	0.000000
382778487204.211853,	0.400000,	0.000000
20548429117552872.000000,	0.400000,	0.000000


==> data/earthquake/privpc.txt <==
x,	y,	error
0.145139,	0.220000,	0.203961
0.194859,	0.316667,	0.097183
0.311067,	0.330000,	0.102956
0.506602,	0.206667,	0.111853
0.718851,	0.320000,	0.160000
1.289579,	0.460952,	0.105125
1.837898,	0.554762,	0.201412
2.851429,	0.461429,	0.300869
5.062725,	0.760000,	0.195959
8.076166,	0.900000,	0.200000
12.406309,	0.950000,	0.100000
18.603908,	1.000000,	0.000000
31.184908,	1.000000,	0.000000
47.647745,	1.000000,	0.000000
92.202126,	1.000000,	0.000000
236.846771,	1.000000,	0.000000
2595.836289,	1.000000,	0.000000
17787.780873,	1.000000,	0.000000
286953.229084,	1.000000,	0.000000
13958265.275137,	1.000000,	0.000000
3769760008.681827,	1.000000,	0.000000


==> data/earthquake/sub_gaussian.txt <==
x,	y,	error
0.167626,	0.183333,	0.152753
0.223518,	0.133333,	0.163299
0.357058,	0.116667,	0.145297
0.523697,	0.166667,	0.139443
0.802520,	0.166667,	0.139443
1.239170,	0.216667,	0.113039
1.847331,	0.100000,	0.122474
2.890860,	0.166667,	0.139443
4.813582,	0.196667,	0.167465
8.472650,	0.233333,	0.122474
15.513764,	0.266667,	0.161589
32.043405,	0.470000,	0.116619
83.230859,	0.520000,	0.074833
247.441502,	0.510000,	0.135647
946.931610,	0.600000,	0.000000
5944.025576,	0.600000,	0.000000
69137.012930,	0.600000,	0.000000
2324980.242954,	0.600000,	0.000000
380162216.796261,	0.600000,	0.000000
635519383399.944092,	0.600000,	0.000000
34116141419027192.000000,	0.600000,	0.000000


==> data/earthquake/svt.txt <==
x,	y,	error
0.107147,	0.116667,	0.145297
0.166815,	0.050000,	0.100000
0.245326,	0.166667,	0.139443
0.374504,	0.366667,	0.066667
0.568230,	0.050000,	0.100000
0.845198,	0.196667,	0.167465
1.337090,	0.300000,	0.040825
1.980115,	0.200000,	0.100000
3.212504,	0.283333,	0.214735
5.234450,	0.300000,	0.187083
8.984947,	0.250000,	0.223607
17.055428,	0.400000,	0.137840
35.408062,	0.550000,	0.193781
89.670742,	0.740000,	0.215407
310.570905,	0.840000,	0.195959
1729.244403,	1.000000,	0.000000
20834.002092,	1.000000,	0.000000
713137.692030,	1.000000,	0.000000
115537782.073613,	1.000000,	0.000000
191389243658.465607,	1.000000,	0.000000
10274214558776520.000000,	1.000000,	0.000000


==> data/survey/empc.txt <==
x,	y,	error
0.120641,	0.760000,	0.080000
0.189956,	0.632727,	0.144115
0.276102,	0.785455,	0.029091
0.413270,	0.758788,	0.053990
0.639659,	0.706667,	0.186667
0.949590,	0.800000,	0.000000
1.467579,	0.800000,	0.000000
2.280133,	0.800000,	0.000000
3.712899,	0.800000,	0.000000
6.132179,	0.800000,	0.000000
10.854145,	0.800000,	0.000000
20.992766,	0.800000,	0.000000
46.542839,	0.800000,	0.000000
127.200127,	0.800000,	0.000000
477.015180,	0.800000,	0.000000
2867.650588,	0.800000,	0.000000
34701.755988,	0.800000,	0.000000
1188530.530041,	0.800000,	0.000000
192562921.809224,	0.800000,	0.000000
318982072691.820984,	0.800000,	0.000000
17123690931294092.000000,	0.800000,	0.000000


==> data/survey/privpc.txt <==
x,	y,	error
0.171702,	0.236667,	0.136789
0.270671,	0.190466,	0.033518
0.386231,	0.206667,	0.193678
0.547418,	0.469048,	0.148721
0.833916,	0.397143,	0.143541
1.397484,	0.526667,	0.171788
1.989836,	0.460000,	0.171464
3.021346,	0.577778,	0.262561
4.452944,	0.773333,	0.186667
6.622065,	0.800000,	0.266667
12.225552,	0.933333,	0.133333
19.981687,	1.000000,	0.000000
33.081491,	1.000000,	0.000000
66.358381,	1.000000,	0.000000
146.708938,	1.000000,	0.000000
429.657774,	1.000000,	0.000000
1755.786933,	0.880000,	0.240000
12514.279076,	0.760000,	0.293939
197931.126152,	0.760000,	0.293939
9524512.202689,	0.880000,	0.240000
2792414880.774901,	1.000000,	0.000000


==> data/survey/sub_gaussian.txt <==
x,	y,	error
0.196532,	0.180000,	0.183303
0.294517,	0.170000,	0.153623
0.429637,	0.193333,	0.179382
0.648285,	0.376667,	0.082731
0.955359,	0.180000,	0.092736
1.469658,	0.220000,	0.128841
2.229384,	0.243333,	0.082731
3.308595,	0.270000,	0.191311
5.426103,	0.270000,	0.248193
8.659151,	0.220000,	0.220454
14.556070,	0.440000,	0.224499
30.679774,	0.530000,	0.177764
71.204040,	0.760000,	0.080000
196.820319,	0.720000,	0.097980
741.928468,	0.800000,	0.000000
4274.141814,	0.760000,	0.080000
52918.176457,	0.800000,	0.000000
1811961.002746,	0.800000,	0.000000
297129063.333650,	0.773333,	0.053333
489270847639.223816,	0.800000,	0.000000
27051943638168504.000000,	0.840000,	0.080000


==> data/survey/svt.txt <==
x,	y,	error
0.137350,	0.120000,	0.160000
0.201706,	0.300000,	0.126491
0.301512,	0.246667,	0.208273
0.470841,	0.210000,	0.220000
0.716328,	0.340000,	0.280000
1.080592,	0.130000,	0.166132
1.690445,	0.350000,	0.209762
2.671922,	0.330000,	0.235797
4.418058,	0.200000,	0.187083
7.336623,	0.090000,	0.111355
13.047004,	0.413333,	0.158254
24.778372,	0.450000,	0.134164
57.373426,	0.680000,	0.097980
143.402162,	0.853333,	0.129271
523.020883,	1.000000,	0.000000
3151.878308,	1.000000,	0.000000
38168.135130,	1.000000,	0.000000
1307377.902652,	1.000000,	0.000000
211819205.490940,	1.000000,	0.000000
350880279948.286255,	1.000000,	0.000000
18836060024423484.000000,	1.000000,	0.000000

